On Debugging the Performance of Configurable Software Systems: Developer Needs and Tailored Tool Support

Determining whether a configurable software system has a performance bug or it was misconfigured is often challenging. While there are numerous debugging techniques that can support developers in this task, there is limited empirical evidence of how useful the techniques are to address the actual needs that developers have when debugging the performance of configurable software systems; most techniques are often evaluated in terms of technical accuracy instead of their usability. In this paper, we take a human-centered approach to identify, design, implement, and evaluate a solution to support developers in the process of debugging the performance of configurable software systems. We first conduct an exploratory study with 19 developers to identify the information needs that developers have during this process. Subsequently, we design and implement a tailored tool, adapting techniques from prior work, to support those needs. Two user studies, with a total of 20 developers, validate and confirm that the information that we provide helps developers debug the performance of configurable software systems.

==> ideas.txt <==
# Thomas LaToza

Do open coding, looking for things
Output are interesting codes and definitions
Be precise

Do close coding, apply codes from open coding
See how often codes occur

ACM Sigsoft rigourous qualitative empirical guidelines


Frequency that developers ask questions
Info needs can be represented as a hierarchy
Q1 -> goal/subgoal
- need 
- need

Indicate that our white-box information is more complicated to set up, but it has its benefits

We will present models for the process that developers follow
Can use Markov chains with frequencies
Develop de models by findings facts.
Could also present strategic models of how developers solve the task
These models are lower level and show that developers have a goal in mind

For barriers and breakdowns, what are the things that do not work? Where do developers get stuck? Where they did go wrong?
Answers to this questions can be used for motivation

# Notes

- User Hotspots is a side quest, but not that useful or helpful
- If people go directly to Option Hotspots, global models might not be needed
- Intermetdiate steps needed to solve our task, but which ones?
	- Better to be more targeted in the search and actually have less things to search for
	- Those that find Influencing Options have a lot of places to search for Option Hotspots
	- Likewise, those that find User Hotspots have a lot of options to serach for Option Hotspots
	- By giving participants Option Hotspots, they have the Influencing Options and the Option Hotspots narrowed down; fewer things to search for
